Scaling up HBM Efficiency of Top-K SpMV for Approximate Embedding Similarity on FPGAs

Top-K SpMV is a key component of similarity-search on sparse embeddings. This sparse workload does not perform well on general-purpose NUMA systems that employ traditional caching strategies. Instead, modern FPGA accelerator cards have a few tricks up their sleeve. We introduce a Top-K SpMV FPGA design that leverages reduced precision and a novel packet-wise CSR matrix compression, enabling custom data layouts and delivering bandwidth efficiency often unreachable even in architectures with higher peak bandwidth. With HBM-based boards, we are 100x faster than a multi-threaded CPU implementation and 2x faster than a GPU with 20% higher bandwidth, with 14.2x higher power-efficiency.

==> other/review_date.txt.txt <==
============================================================================ 
DATE 2021 Reviews for Submission #1244
============================================================================ 
Title: Approximating Top-K SpMV on FPGAs at maximum HBM bandwidth
Authors: Alberto Parravicini, Luca Giuseppe Cellamare and Marco D. Santambrogio
============================================================================
                            REVIEWER #1
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -1
Summary of ideas
---------------------------------------------------------------------------
The proposed system accelerates Top-K SpMV. It consists of sparse matrix vector multiplication as a first step and finding the Top-K values in the resulting vector as a second step.
The evaluation is quite extensive but also raises some questions. For instance the authors claim that for some deployments not all 32 cores can be deployed despite less than 50% of the resources being used.
Regarding the roofline model,  the system description mentions that only 480/512bits from the HBM bus are used. So how is it possible to be bound by peak HBM bandwidth as claimed in Fig.3 ?
---------------------------------------------------------------------------
Strong points
---------------------------------------------------------------------------
Extensive evaluation
---------------------------------------------------------------------------
Weak points
---------------------------------------------------------------------------
Inefficient use of memory capacity 480/512bits
Implementation of Top-K that limits throughput or accuracy.
---------------------------------------------------------------------------
============================================================================
                            REVIEWER #2
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: 1
Summary of ideas
---------------------------------------------------------------------------
This paper introduces a muti-core FPGA design for top-K sparse matrix-vector multiplication.
The design make use of HBM2 memory interfaces on Xilinx Alveo U280. The design approximate Top-K
SpMV by partitioning into submatrices and each submatrices top-k is used to approximate overall top-k with a loss in accuracy but gain in run time and power consumption.
The results of this design gives up to 100x times faster then the cpu implementation with a 800x times performance/watt improvement.
It also explores reduced-precision arithmetic and gain speed-ups with above 85% Top-K precision.
---------------------------------------------------------------------------
Strong points
---------------------------------------------------------------------------
The paper has significant improvement over baseline CPU implementation. It introduces a 
method that a trade-off can be made with precision and runtime to compute top-K values.
The design is also scalable as the channels of HBM memory modules increase.
---------------------------------------------------------------------------
Weak points
---------------------------------------------------------------------------
One of the main weakness of the paper is  the comparison with different designs and implementations on different platforms, such as GPU, of top-K SpMV.
The authors do not do a good job justifying their method in theory that partioning and getting top-k results of each partition results in approximating overall top-k values. The top-k values shown in the paper
are not large enough to justify their method.
---------------------------------------------------------------------------
============================================================================
                            REVIEWER #3
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: -2
Other comments
---------------------------------------------------------------------------
The paper presents an FPGA-based architecture for identifying  the top-k results of a sparse matrix-vector multiplication. The authors introduce a number of approximations and capitalise on the HMB memory interface of certain FPGAs to produce a design that provides faster results than a CPU.
The novelty of the work is rather small, where the emphasis is on the engineering part. The authors have introduced two main approximations on their system, one is based on the number representation and the other on the assumption of the distribution of the results across the multiplication, in order to break the dependencies in the calculation.
My main concern of the work is its evaluation and comparison to existing approaches. The authors provide comparison results to a CPU using an existing SW. However, the CPU solution does not do any approximations, but provides the actual top-k results. As such the comparison of the two systems is not very informative. The authors should provide results attempting to maintain the accuracy of the system (this can be done in my understanding if all FPGA cores evaluate the K top values of the submatrices, and then a merge sort of the results was performed), or introducing the approximation on the CPU side.
Also, it is not clear how the power is measured for the FPGA. The authors report a power consumption of 35 W. Is this the overhead during execution? The Alveo card should be around 200W in total. If the authors want to present the dynamic power consumption, then the same should be reported for the CPU.
Overall, it is good engineering work, but the paper lacks on its performance evaluation.
---------------------------------------------------------------------------
============================================================================
                            REVIEWER #4
============================================================================
---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                           Overall Value: 1
Summary of ideas
---------------------------------------------------------------------------
The paper uses multi-channel HBM to support a parallel design for SpMV Top-K computation
---------------------------------------------------------------------------
Strong points
---------------------------------------------------------------------------
Performance scales well and is significantly faster than CPU.
---------------------------------------------------------------------------
Weak points
---------------------------------------------------------------------------
It is not clear why, for a memory bound problem as claimed, 32-bit x and y coordinates are used. Given the matrix sized used, these are overkill and significantly wasting bandwidth.
---------------------------------------------------------------------------
Other comments
---------------------------------------------------------------------------
Would a more constrained representation of matrix values enable higher performance rather than wasting 32 bits for the x and y coordinates?
The performance comparison is only against a CPU implementation.A baseline FPGA implementation of vanilla SpMV would be helpful.
The proposed algorithm seems to only be a SpMV followed by Top-K rather than some clever way of doing the Top-K SpMV. Is there a shortcut that can improve performance? If not is SpMV the only relevant part here?
How were power measurements taken? The U280 is a datacenter board that requires additional power rails. Are you certain of the 35W power or is this a differential when executing?
---------------------------------------------------------------------------
